On the alignment of haloes, filaments and magnetic fields in the simulated cosmic web

The continuous flow of gas and dark matter across scales in the cosmic web can generate correlated dynamical properties of haloes and filaments (and the magnetic fields they contain). With this work, we study the halo spin properties and orientation with respect to filaments, and the morphology of the magnetic field around these objects, for haloes with masses in the range 1e8-1e14 Msun and filaments up to 8 Mpc long. Furthermore, we study how these properties vary in presence, or lack thereof, of different (astro)physical processes and with different magnetic initial conditions. We perform cosmological magnetohydrodynamical simulations with the Eulerian code Enzo and we develop a simple and robust algorithm to study the filamentary connectivity of haloes in three dimensions. We investigate the morphological and magnetic properties and focus on the alignment of the magnetic field along filaments: our analysis suggests that the degree of this alignment is partially dependent on the physical processes involved, as well as on magnetic initial conditions. We discuss the contribution of this effect on a potential attempt to detect the magnetic field surrounding these objects: we find that it introduces a bias in the estimation of the magnetic field from Faraday rotation measure techniques. Specifically, given the strong tendency we find for extragalactic magnetic fields to align with the filaments axis, the value of the magnetic field can be underestimated by a factor 3, because this effect contributes to making the line-of-sight magnetic field (for filaments in the plane of the sky) much smaller than the total one.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
